Convergence of an adaptive Ka\v{c}anov FEM for quasi-linear problems

We design an adaptive finite element method to approximate the solutions of quasi-linear elliptic problems. The algorithm is based on a Ka\v{c}anov iteration and a mesh adaptation step is performed after each linear solve. The method is thus \emph{inexact} because we do not solve the discrete nonlinear problems exactly, but rather perform one iteration of a fixed point method (Ka\v{c}anov), using the approximation of the previous mesh as an initial guess. The convergence of the method is proved for any \emph{reasonable} marking strategy and starting from any initial mesh. We conclude with some numerical experiments that illustrate the theory.

==> figuras/ellipt.dat <==
mesh dimension:       2
macro file name:      Macro/macroL.amc
global refinements:   1
polynomial degree:    1

% graphic windows: solution, estimate, mesh, and error if size > 0
graphic windows:      0 0 0 0
% for gltools graphics you can specify the range for the values of
% discrete solution for displaying:  min max
% automatical scaling by display routine if min >= max
gltools range:  0.0 -1.0

solver:                2 % 1: BICGSTAB 2: CG 3: TFQMR 4: GMRES 5: ODIR 6: ORES
solver max iteration:  1000
solver restart:        10  %  only used for GMRES
solver tolerance:      1.e-8
solver info:           2   
solver precon:         2   % 0: no precon 1: diag precon
                           % 2: HB precon 3: BPX precon

error norm:           1   % 1: H1_NORM, 2: L2_NORM
estimator C0:         0.1 % constant of element residual
estimator C1:         0.1 % constant of jump residual
estimator C2:         0.0 % constant of coarsening estimate

adapt->strategy:          1   % 0: no adaptation 1: GR 2: MS 3: ES 4:GERS
adapt->tolerance:         1.e-6
%adapt->MS_gamma:          0.5
adapt->max_iteration:     40
adapt->info:              8

adapt->MS_gamma:          0.7
adapt->GERS_theta_star:   0.5
adapt->GERS_nu:           0.1
adapt->ES_theta:          0.9


WAIT: 1


